Modeling the Magnetization Dynamics for Large Ensembles of Immobilized Magnetic Nanoparticles in Multi-dimensional Magnetic Particle Imaging

Magnetic nanoparticles (MNPs) play an important role in biomedical applications including imaging modalities such as MRI and magnetic particle imaging (MPI). The latter one exploits the non-linear magnetization response of a large ensemble of magnetic nanoparticles to magnetic fields which allows determining the spatial distribution of the MNP concentration from measured voltage signals. Currently, modeling the voltage signals of large ensembles of MNPs in an MPI environment is not yet accurately possible, especially for liquid tracers in multi-dimensional magnetic excitation fields. Thus, the voltage-to-image mapping is still obtained in a time consuming calibration procedure. While the ferrofluidic case can be seen as the typical setting, more recently immobilized and potentially oriented MNPs have received considerable attention. By aligning the particles during immobilization, one can encode the angle of the easy axis into the magnetization response providing a sophisticated benchmark system for model-based approaches. In this work, we address the modeling problem for immobilized, oriented MNPs in the context of MPI. We investigate a model-based approach where the magnetization response is simulated by a N\'eel rotation model for the particle's magnetic moments and the ensemble magnetization is obtained by solving a Fokker-Planck equation approach. Since the parameters of the model are a-priori unknown, we investigate different methods for performing a parameter identification and discuss two models: One where a single function vector is used from the space spanned by the model parameters and another where a superposition of function vectors is considered. We show that our model can much more accurately reproduce the orientation dependent signal response when compared to the equilibrium model, which marks the current state-of-the-art for model-based system matrix simulations in MPI.

==> figures/img/errorMixOrders.csv <==
mx,my,error1,error2,error3
0,0,NaN,NaN,NaN
1,0,NaN,NaN,NaN
2,0,0.14132025013747604,0.23607621633979226,0.1334004512099045
3,0,0.17837729821572798,0.25373633446160054,0.15612077769299995
4,0,0.192700041038534,0.27624981122271813,0.12997210271454834
5,0,0.21567662109500027,0.29538770513492607,0.1510897039421694
6,0,0.22525385570214315,0.30575282932226616,0.14587125856738598
7,0,0.2501262427458704,0.3295436938287611,0.1769350773881344
8,0,0.2561521755636334,0.33122993047657356,0.17018909775466648
9,0,0.2684754006281735,0.3385012510543793,0.21160608769243905
0,1,NaN,NaN,NaN
1,1,0.13811905535213223,0.2411889745550464,0.13452753077674784
2,1,0.1424742209542581,0.2385741373385484,0.11876769137757004
3,1,0.1828679799961858,0.2855168469393327,0.14088652576594957
4,1,0.21257324114070722,0.30989043574632125,0.1514449574617832
5,1,0.23399761741318773,0.3238385445350325,0.15827991985719944
6,1,0.24806425942700672,0.33176399045102684,0.16252442544452508
7,1,0.2629363018475935,0.33829911917523464,0.17436543874457722
8,1,0.26241950893591937,0.32890503028195944,0.17992340408782595
9,1,0.26519820165298097,0.32460300588149876,0.18764874185698963
0,2,0.12193514879770125,0.22891608422084384,0.14878011981427014
1,2,0.1290321926422777,0.23670252739424827,0.13301311381035874
2,2,0.12150851691706656,0.2284924682107589,0.11501161134515463
3,2,0.14045067647467907,0.24531489996205566,0.1191134247223018
4,2,0.16186425691396936,0.26230306877259985,0.12841366561428252
5,2,0.20026651924966146,0.3015024230774791,0.1408008785022029
6,2,0.2326740456519862,0.3332773980129154,0.1560435693640443
7,2,0.24715714806580555,0.3413729347003176,0.16482648780539846
8,2,0.2507618925935772,0.3343877787507521,0.17611251813442708
9,2,0.26716420827126713,0.34387123862762925,0.18679636027129368
0,3,0.15989660370267253,0.24666204020049468,0.16993626766932513
1,3,0.1527462530500039,0.27887611745823254,0.17224644924896926
2,3,0.12579053871214163,0.23972068973055552,0.13340173040455436
3,3,0.1464029686681774,0.2619239704918253,0.13992764021567283
4,3,0.16024657082047553,0.26691602854006324,0.14305142644954236
5,3,0.18955366829034379,0.29459275642266125,0.14765029493395107
6,3,0.2112350694085605,0.31083400666647193,0.15203498639193255
7,3,0.2363951261104238,0.3327796773266722,0.16420546648915582
8,3,0.23937400530306827,0.32388044198426696,0.17385385563714906
9,3,0.24881438276855786,0.3246807538787313,0.1873758156856911
0,4,0.13697719223643454,0.25106152014352356,0.18557449754931377
1,4,0.16294550585909912,0.2918016718943017,0.20135458949370352
2,4,0.1351604042549909,0.2578187257418975,0.15539441804194973
3,4,0.1482076041335212,0.26721999996320184,0.15394286914663521
4,4,0.15879298078678278,0.26713942201808955,0.1539317712131813
5,4,0.18748468817203254,0.2931083683012991,0.15664937203133364
6,4,0.2107418324136513,0.3112559135611725,0.15945232639352427
7,4,0.22867684422621257,0.3222073461914315,0.16711973737585498
8,4,0.23353181670756193,0.31629539500913273,0.1755875043218361
9,4,0.25019141079690127,0.31676876208407395,0.17926070190344226
0,5,0.1584711458172781,0.2622388095560516,0.20878520809462006
1,5,0.16947203820313497,0.2890280780283723,0.2234464779666928
2,5,0.1478936079408736,0.27538165838302564,0.19281738217802932
3,5,0.15283361588947947,0.27739719466553564,0.18505415241468293
4,5,0.15991790062684857,0.2699847944743937,0.18300060886373304
5,5,0.17982576759994248,0.2819046093834935,0.1763099339339884
6,5,0.20203804160730518,0.29704620678071453,0.17379186142975311
7,5,0.21649572693500221,0.3051514080319367,0.18127325963206578
8,5,0.23036577444782147,0.30767021136088846,0.18889156207895438
9,5,0.23447309466171762,0.3055051156320466,0.18980639407593722
0,6,0.15370542273911297,0.2636610017878525,0.22009966803720815
1,6,0.1727037845871016,0.28626325916017403,0.2379947011193697
2,6,0.16319621862614134,0.2928093852007308,0.22544852761903222
3,6,0.15648389494849074,0.27990433049070157,0.20684155479508806
4,6,0.16267223884935791,0.27411665212758396,0.20814788841437193
5,6,0.17598324873538715,0.27509290646757817,0.19883629943261238
6,6,0.19847873146399167,0.2894893608234892,0.19579917188837925
7,6,0.21477744963259435,0.2973454370355704,0.1987605584387787
8,6,0.21964571792487952,0.2938607840063686,0.19941413063811778
9,6,0.22850449296356967,0.2955033095392306,0.1992574200528268
0,7,0.18415517833972883,0.2849681719886376,0.24508253570348923
1,7,0.18445406445716003,0.28891958167889803,0.2528729833149559
2,7,0.1711286202211557,0.293753623650121,0.24121151345796107
3,7,0.1679730542452135,0.2933854190747109,0.2322539501748739
4,7,0.1700596053858654,0.2831013323032989,0.22641474204295955
5,7,0.18340320897512422,0.2851177157989894,0.21452054313594418
6,7,0.2005006478212279,0.28919053263935535,0.21219822879615266
7,7,0.21222106045602881,0.2921937048136633,0.20997628822492695
8,7,0.22073081274853723,0.29122232827677996,0.2088471447253797
9,7,0.22533095460298294,0.2874940050692089,0.20802348023283623
0,8,0.1784354959098816,0.28207194231208005,0.2517621265752515
1,8,0.1886540721924542,0.2850793690316104,0.25359548083290023
2,8,0.18186388058751854,0.2984921654165566,0.2454455534708252
3,8,0.17685168461955628,0.2964092882331287,0.23618819188302706
4,8,0.17822040296966513,0.2890936597981824,0.23107054317235778
5,8,0.1911370686346656,0.29161423980351003,0.22844263167592158
6,8,0.20108050368703415,0.2885383396379717,0.21763946875796383
7,8,0.2102980332817073,0.28743146979357137,0.21861018515786856
8,8,0.21719234998224765,0.2828860065132985,0.21541700250702303
9,8,0.22649169694190374,0.2839937999628663,0.21788372754301333
0,9,0.218725974664532,0.3099732984020603,0.26436596477309865
1,9,0.19525460575573914,0.2837371824565796,0.2579892234145931
2,9,0.1921829777119448,0.30053270798806586,0.26216669906659995
3,9,0.19020811307922406,0.30697237943419564,0.24652006642936966
4,9,0.18158869272705178,0.28697221181545757,0.24774958571165254
5,9,0.19247954816247057,0.290109172675807,0.23216311104617024
6,9,0.20142066255000568,0.2892805898348144,0.22676117634248416
7,9,0.2098834020482102,0.287586163688168,0.22366192673803298
8,9,0.21929150314700438,0.28513964090991256,0.22477293942116539
9,9,0.22023455768498254,0.2767485672896445,0.218512201391429


==> figures/img/weightmap.csv <==
K,D,weights
100,14,0.0
200,14,0.0
300,14,0.0
400,14,0.0
500,14,0.0
600,14,0.0
700,14,0.0
800,14,0.0
900,14,0.0
1000,14,0.0
1100,14,0.0
1200,14,0.0
1300,14,0.0
1400,14,0.0
1500,14,0.0
1600,14,0.0
1700,14,0.0
1800,14,0.0
1900,14,0.0
2000,14,0.0
2100,14,0.0
2200,14,0.0
2300,14,0.0
2400,14,0.0
2500,14,0.0
2600,14,0.0
2700,14,0.0
2800,14,0.0
2900,14,0.0
3000,14,0.0
3100,14,0.0
3200,14,0.0
3300,14,0.0
3400,14,0.0
3500,14,0.0
3600,14,0.0
3700,14,0.0
3800,14,0.0
3900,14,0.0
4000,14,0.0
4100,14,0.0
4200,14,0.0
4300,14,0.0
4400,14,0.0
4500,14,0.0
4600,14,0.0
4700,14,0.0
4800,14,0.0
4900,14,0.0
5000,14,0.0
5100,14,0.0
5200,14,0.0
5300,14,0.0
5400,14,0.0
5500,14,0.0
5600,14,0.0
5700,14,0.0
5800,14,0.0
5900,14,0.0
6000,14,0.0
6100,14,0.0
6200,14,0.0
6300,14,0.0
6400,14,0.0
6500,14,0.0
6600,14,0.0
6700,14,0.0
6800,14,0.0
6900,14,0.0
7000,14,0.0
7100,14,0.0
7200,14,0.0
7300,14,0.0
7400,14,0.0
7500,14,0.0
7600,14,0.0
7700,14,0.0
7800,14,0.0
7900,14,0.0
8000,14,0.0
8100,14,0.0
8200,14,0.0
8300,14,0.0
8400,14,0.0
8500,14,0.0
8600,14,0.0
8700,14,0.0
8800,14,0.0
8900,14,0.0
9000,14,0.0
100,16,0.0
200,16,0.0
300,16,0.0
400,16,0.0
500,16,0.0
600,16,0.0
700,16,0.0
800,16,0.0
900,16,0.0
1000,16,0.0
1100,16,0.0
1200,16,0.0
1300,16,0.0
1400,16,0.0
1500,16,0.0
1600,16,0.0
1700,16,0.0
1800,16,0.0
1900,16,0.0
2000,16,0.0
2100,16,0.0
2200,16,0.0
2300,16,0.0
2400,16,0.0
2500,16,0.0
2600,16,0.0
2700,16,0.0
2800,16,0.0
2900,16,0.0
3000,16,0.0
3100,16,0.0
3200,16,0.0
3300,16,0.0
3400,16,0.0
3500,16,0.0
3600,16,0.0
3700,16,0.0
3800,16,0.0
3900,16,0.0
4000,16,0.0
4100,16,0.0
4200,16,0.0
4300,16,0.0
4400,16,0.0
4500,16,0.0
4600,16,0.0
4700,16,0.0
4800,16,0.0
4900,16,0.0
5000,16,0.0
5100,16,0.0
5200,16,0.0
5300,16,0.0
5400,16,0.0
5500,16,0.0
5600,16,0.0
5700,16,0.0
5800,16,0.0
5900,16,0.0
6000,16,0.0
6100,16,0.0
6200,16,0.0
6300,16,0.0
6400,16,0.0
6500,16,0.0
6600,16,0.0
6700,16,0.0
6800,16,0.0
6900,16,0.0
7000,16,0.0
7100,16,0.0
7200,16,0.0
7300,16,0.0
7400,16,0.0
7500,16,0.0
7600,16,0.0
7700,16,0.0
7800,16,0.0
7900,16,0.0
8000,16,0.0
8100,16,0.0
8200,16,0.0
8300,16,0.0
8400,16,0.0
8500,16,0.0
8600,16,0.0
8700,16,0.0
8800,16,0.0
8900,16,0.0
9000,16,0.0
100,18,0.0
200,18,0.0
300,18,0.0
400,18,0.0
500,18,0.0
600,18,0.0
700,18,0.0
800,18,0.0
900,18,0.0
1000,18,0.0
1100,18,0.0
1200,18,0.0
1300,18,0.0
1400,18,0.0
1500,18,0.0
1600,18,0.0
1700,18,0.0
1800,18,0.0
1900,18,0.0
2000,18,0.0
2100,18,0.0
2200,18,0.0
2300,18,0.0
2400,18,0.0
2500,18,0.0
2600,18,0.0
2700,18,0.0
2800,18,0.0
2900,18,0.0
3000,18,0.0
3100,18,0.0
3200,18,0.0
3300,18,0.0
3400,18,0.0
3500,18,0.0
3600,18,0.0
3700,18,0.0
3800,18,0.0
3900,18,0.0
4000,18,0.0
4100,18,0.0
4200,18,0.0
4300,18,0.0
4400,18,0.0
4500,18,0.0
4600,18,0.0025270601927884855
4700,18,0.0
4800,18,0.1279448653126976
4900,18,0.0
5000,18,0.0
5100,18,0.0
5200,18,0.0
5300,18,0.0
5400,18,0.0
5500,18,0.0
5600,18,0.0
5700,18,0.0
5800,18,0.0
5900,18,0.0
6000,18,0.0
6100,18,0.0
6200,18,0.0
6300,18,0.0
6400,18,0.0
6500,18,0.0
6600,18,0.0
6700,18,0.0
6800,18,0.0
6900,18,0.0
7000,18,0.0
7100,18,0.0
7200,18,0.0
7300,18,0.0
7400,18,0.0
7500,18,0.0
7600,18,0.0
7700,18,0.0
7800,18,0.0
7900,18,0.0
8000,18,0.0
8100,18,0.0
8200,18,0.0
8300,18,0.0
8400,18,0.0
8500,18,0.0
8600,18,0.0
8700,18,0.0
8800,18,0.0
8900,18,0.0
9000,18,0.09887781158466254
100,20,0.0
200,20,0.0
300,20,0.0
400,20,0.0
500,20,0.0
600,20,0.0
700,20,0.0
800,20,0.0
900,20,0.0
1000,20,0.0
1100,20,0.0
1200,20,0.0
1300,20,0.0
1400,20,0.0
1500,20,0.0
1600,20,0.0
1700,20,0.0
1800,20,0.0
1900,20,0.0
2000,20,0.0
2100,20,0.0
2200,20,0.0
2300,20,0.0
2400,20,0.0
2500,20,0.0
2600,20,0.0
2700,20,0.0
2800,20,0.0
2900,20,0.0
3000,20,0.0
3100,20,0.0
3200,20,0.0
3300,20,0.0
3400,20,0.0
3500,20,0.0
3600,20,0.0
3700,20,0.06921899067132957
3800,20,0.0
3900,20,0.0
4000,20,0.0
4100,20,0.0
4200,20,0.0
4300,20,0.0
4400,20,0.0
4500,20,0.0
4600,20,0.0
4700,20,0.0
4800,20,0.0
4900,20,0.0
5000,20,0.0
5100,20,0.0
5200,20,0.0
5300,20,0.0
5400,20,0.0
5500,20,0.0
5600,20,0.0
5700,20,0.0
5800,20,0.0
5900,20,0.0
6000,20,0.007291534104770377
6100,20,0.0
6200,20,0.0
6300,20,0.0
6400,20,0.0
6500,20,0.0
6600,20,0.0
6700,20,0.0
6800,20,0.0
6900,20,0.0
7000,20,0.0
7100,20,0.0
7200,20,0.0
7300,20,0.0
7400,20,0.0
7500,20,0.0
7600,20,0.0
7700,20,0.0
7800,20,0.0
7900,20,0.0
8000,20,0.0
8100,20,0.0
8200,20,0.0
8300,20,0.0
8400,20,0.0
8500,20,0.0
8600,20,0.0
8700,20,0.0
8800,20,0.0
8900,20,0.0
9000,20,0.0
100,22,0.0
200,22,0.0
300,22,0.0
400,22,0.0
500,22,0.0
600,22,0.0
700,22,0.0
800,22,0.0
900,22,0.0
1000,22,0.0
1100,22,0.0
1200,22,0.02885666199379782
1300,22,0.3076411975649707
1400,22,0.0
1500,22,0.0
1600,22,0.0
1700,22,0.0
1800,22,0.0
1900,22,0.0
2000,22,0.0
2100,22,0.0
2200,22,0.0
2300,22,0.0
2400,22,0.0
2500,22,0.0
2600,22,0.0
2700,22,0.0
2800,22,0.0
2900,22,0.0
3000,22,0.0
3100,22,0.0
3200,22,0.0
3300,22,0.0
3400,22,0.0
3500,22,0.0
3600,22,0.0
3700,22,0.0
3800,22,0.0
3900,22,0.0
4000,22,0.0
4100,22,0.0
4200,22,0.0
4300,22,0.0
4400,22,0.0
4500,22,0.0
4600,22,0.0
4700,22,0.0
4800,22,0.0
4900,22,0.0
5000,22,0.0
5100,22,0.0
5200,22,0.0
5300,22,0.0
5400,22,0.0
5500,22,0.0
5600,22,0.0
5700,22,0.0
5800,22,0.0
5900,22,0.0
6000,22,0.0
6100,22,0.0
6200,22,0.0
6300,22,0.0
6400,22,0.0
6500,22,0.0
6600,22,0.0
6700,22,0.0
6800,22,0.0
6900,22,0.0
7000,22,0.0
7100,22,0.0
7200,22,0.0
7300,22,0.0
7400,22,0.0
7500,22,0.0
7600,22,0.0
7700,22,0.0
7800,22,0.0
7900,22,0.0
8000,22,0.0
8100,22,0.0
8200,22,0.0
8300,22,0.0
8400,22,0.0
8500,22,0.0
8600,22,0.0
8700,22,0.0
8800,22,0.0
8900,22,0.0
9000,22,0.0
100,24,0.05912034907738908
200,24,0.134086876370891
300,24,0.0
400,24,0.0
500,24,0.0
600,24,0.0
700,24,0.0
800,24,0.0
900,24,0.0
1000,24,0.0
1100,24,0.0
1200,24,0.0
1300,24,0.0
1400,24,0.0
1500,24,0.0
1600,24,0.0
1700,24,0.0
1800,24,0.0
1900,24,0.0
2000,24,0.0
2100,24,0.0
2200,24,0.0
2300,24,0.0
2400,24,0.0
2500,24,0.0
2600,24,0.0
2700,24,0.0
2800,24,0.0
2900,24,0.0
3000,24,0.0
3100,24,0.0
3200,24,0.0
3300,24,0.0
3400,24,0.0
3500,24,0.0
3600,24,0.0
3700,24,0.0
3800,24,0.0
3900,24,0.0
4000,24,0.0
4100,24,0.0
4200,24,0.0
4300,24,0.0
4400,24,0.0
4500,24,0.0
4600,24,0.0
4700,24,0.0
4800,24,0.0
4900,24,0.0
5000,24,0.0
5100,24,0.0
5200,24,0.0
5300,24,0.0
5400,24,0.0
5500,24,0.0
5600,24,0.0
5700,24,0.0
5800,24,0.0
5900,24,0.0
6000,24,0.0
6100,24,0.0
6200,24,0.0
6300,24,0.0
6400,24,0.0
6500,24,0.0
6600,24,0.0
6700,24,0.0
6800,24,0.0
6900,24,0.0
7000,24,0.0
7100,24,0.0
7200,24,0.0
7300,24,0.0
7400,24,0.0
7500,24,0.0
7600,24,0.0
7700,24,0.0
7800,24,0.0
7900,24,0.0
8000,24,0.0
8100,24,0.0
8200,24,0.0
8300,24,0.0
8400,24,0.0
8500,24,0.0
8600,24,0.0
8700,24,0.0
8800,24,0.0
8900,24,0.0
9000,24,0.0
100,26,0.0
200,26,0.0
300,26,0.0
400,26,0.0
500,26,0.0
600,26,0.0
700,26,0.0
800,26,0.0
900,26,0.0
1000,26,0.0
1100,26,0.0
1200,26,0.0
1300,26,0.0
1400,26,0.0
1500,26,0.0
1600,26,0.0
1700,26,0.0
1800,26,0.0
1900,26,0.0
2000,26,0.0
2100,26,0.0
2200,26,0.0
2300,26,0.0
2400,26,0.0
2500,26,0.0
2600,26,0.0
2700,26,0.0
2800,26,0.0
2900,26,0.0
3000,26,0.0
3100,26,0.0
3200,26,0.0
3300,26,0.0
3400,26,0.0
3500,26,0.0
3600,26,0.0
3700,26,0.0
3800,26,0.0
3900,26,0.0
4000,26,0.0
4100,26,0.0
4200,26,0.0
4300,26,0.0
4400,26,0.0
4500,26,0.0
4600,26,0.0
4700,26,0.0
4800,26,0.0
4900,26,0.0
5000,26,0.0
5100,26,0.0
5200,26,0.0
5300,26,0.0
5400,26,0.0
5500,26,0.0
5600,26,0.0
5700,26,0.0
5800,26,0.0
5900,26,0.0
6000,26,0.0
6100,26,0.0
6200,26,0.0
6300,26,0.0
6400,26,0.0
6500,26,0.0
6600,26,0.0
6700,26,0.0
6800,26,0.0
6900,26,0.0
7000,26,0.0
7100,26,0.0
7200,26,0.0
7300,26,0.0
7400,26,0.0
7500,26,0.0
7600,26,0.0
7700,26,0.0
7800,26,0.0
7900,26,0.0
8000,26,0.0
8100,26,0.0
8200,26,0.0
8300,26,0.0
8400,26,0.0
8500,26,0.0
8600,26,0.0
8700,26,0.0
8800,26,0.0
8900,26,0.0
9000,26,0.0
100,28,0.0
200,28,0.0
300,28,0.0
400,28,0.0
500,28,0.0
600,28,0.0
700,28,0.0
800,28,0.0
900,28,0.0
1000,28,0.0
1100,28,0.0
1200,28,0.0
1300,28,0.0
1400,28,0.0
1500,28,0.0
1600,28,0.0
1700,28,0.0
1800,28,0.0
1900,28,0.0
2000,28,0.0
2100,28,0.0
2200,28,0.0
2300,28,0.0
2400,28,0.0
2500,28,0.0
2600,28,0.0
2700,28,0.0
2800,28,0.0
2900,28,0.0
3000,28,0.0
3100,28,0.006677981155333117
3200,28,0.01128369624516712
3300,28,0.0
3400,28,0.0
3500,28,0.0
3600,28,0.0
3700,28,0.0
3800,28,0.0
3900,28,0.0
4000,28,0.0
4100,28,0.0
4200,28,0.0
4300,28,0.0
4400,28,0.0
4500,28,0.0
4600,28,0.0
4700,28,0.018680810807778066
4800,28,0.0
4900,28,0.0
5000,28,0.0
5100,28,0.0
5200,28,0.0
5300,28,0.0
5400,28,0.0
5500,28,0.0
5600,28,0.0
5700,28,0.0
5800,28,0.0
5900,28,0.0
6000,28,0.0
6100,28,0.01653334580672251
6200,28,0.015234971232792813
6300,28,0.0
6400,28,0.0
6500,28,0.0
6600,28,0.0
6700,28,0.0
6800,28,0.0
6900,28,0.0
7000,28,0.0
7100,28,0.0
7200,28,0.0
7300,28,0.0
7400,28,0.0
7500,28,0.0
7600,28,0.0
7700,28,0.01197123459635978
7800,28,0.007698726649877674
7900,28,0.0
8000,28,0.0
8100,28,0.0
8200,28,0.0
8300,28,0.0
8400,28,0.0
8500,28,0.0
8600,28,0.0
8700,28,0.0
8800,28,0.0
8900,28,0.0
9000,28,0.0

